Measurement of Charge Multiplicity Asymmetry Correlations in High Energy Nucleus-Nucleus Collisions at 200 GeV

A study is reported of the same- and opposite-sign charge-dependent azimuthal correlations with respect to the event plane in Au+Au collisions at 200 GeV. The charge multiplicity asymmetries between the up/down and left/right hemispheres relative to the event plane are utilized. The contributions from statistical fluctuations and detector effects were subtracted from the (co-)variance of the observed charge multiplicity asymmetries. In the mid- to most-central collisions, the same- (opposite-) sign pairs are preferentially emitted in back-to-back (aligned on the same-side) directions. The charge separation across the event plane, measured by the difference, $\Delta$, between the like- and unlike-sign up/down $-$ left/right correlations, is largest near the event plane. The difference is found to be proportional to the event-by-event final-state particle ellipticity (via the observed second-order harmonic $v^{\rm obs}_{2}$), where $\Delta=(1.3\pm1.4({\rm stat})^{+4.0}_{-1.0}({\rm syst}))\times10^{-5}+(3.2\pm0.2({\rm stat})^{+0.4}_{-0.3}({\rm syst}))\times10^{-3}v^{\rm obs}_{2}$ for 20-40% Au+Au collisions. The implications for the proposed chiral magnetic effect are discussed.

==> authors.txt <==
L. Adamczyk, J. K. Adkins, G. Agakishiev, M. M. Aggarwal, Z. Ahammed, A. V. Alakhverdyants, I. Alekseev, J. Alford, C. D. Anson, D. Arkhipkin, E. Aschenauer, G. S. Averichev, J. Balewski, A. Banerjee, Z. Barnovska, D. R. Beavis, R. Bellwied, M. J. Betancourt, R. R. Betts, A. Bhasin, A. K. Bhati, H. Bichsel, J. Bielcik, J. Bielcikova, L. C. Bland, I. G. Bordyuzhin, W. Borowski, J. Bouchet, A. V. Brandin, S. G. Brovko, E. Bruna, S. B{\"u}ltmann, I. Bunzarov, T. P. Burton, J. Butterworth, X. Z. Cai, H. Caines, M. Calder\'on de la Barca S\'anchez, D. Cebra, R. Cendejas, M. C. Cervantes, P. Chaloupka, Z. Chang, S. Chattopadhyay, H. F. Chen, J. H. Chen, J. Y. Chen, L. Chen, J. Cheng, M. Cherney, A. Chikanian, W. Christie, P. Chung, J. Chwastowski, M. J. M. Codrington, R. Corliss, J. G. Cramer, H. J. Crawford, X. Cui, S. Das, A. Davila Leyva, L. C. De Silva, R. R. Debbe, T. G. Dedovich, J. Deng, R. Derradi de Souza, S. Dhamija, L. Didenko, F. Ding, A. Dion, P. Djawotho, X. Dong, J. L. Drachenberg, J. E. Draper, C. M. Du, L. E. Dunkelberger, J. C. Dunlop, L. G. Efimov, M. Elnimr, J. Engelage, G. Eppley, L. Eun, O. Evdokimov, R. Fatemi, S. Fazio, J. Fedorisin, R. G. Fersch, P. Filip, E. Finch, Y. Fisyak, E. Flores, C. A. Gagliardi, D. R. Gangadharan, D. Garand, F. Geurts, A. Gibson, S. Gliske, Y. N. Gorbunov, O. G. Grebenyuk, D. Grosnick, A. Gupta, S. Gupta, W. Guryn, B. Haag, O. Hajkova, A. Hamed, L-X. Han, J. W. Harris, J. P. Hays-Wehle, S. Heppelmann, A. Hirsch, G. W. Hoffmann, D. J. Hofman, S. Horvat, B. Huang, H. Z. Huang, P. Huck, T. J. Humanic, G. Igo, W. W. Jacobs, C. Jena, E. G. Judd, S. Kabana, K. Kang, J. Kapitan, K. Kauder, H. W. Ke, D. Keane, A. Kechechyan, A. Kesich, D. P. Kikola, J. Kiryluk, I. Kisel, A. Kisiel, V. Kizka, D. D. Koetke, T. Kollegger, J. Konzer, I. Koralt, L. Koroleva, W. Korsch, L. Kotchenda, P. Kravtsov, K. Krueger, I. Kulakov, L. Kumar, M. A. C. Lamont, J. M. Landgraf, K. D. Landry, S. LaPointe, J. Lauret, A. Lebedev, R. Lednicky, J. H. Lee, W. Leight, M. J. LeVine, C. Li, W. Li, X. Li, X. Li, Y. Li, Z. M. Li, L. M. Lima, M. A. Lisa, F. Liu, T. Ljubicic, W. J. Llope, R. S. Longacre, Y. Lu, X. Luo, A. Luszczak, G. L. Ma, Y. G. Ma, D. M. M. D. Madagodagettige Don, D. P. Mahapatra, R. Majka, S. Margetis, C. Markert, H. Masui, H. S. Matis, D. McDonald, T. S. McShane, S. Mioduszewski, M. K. Mitrovski, Y. Mohammed, B. Mohanty, M. M. Mondal, B. Morozov, M. G. Munhoz, M. K. Mustafa, M. Naglis, B. K. Nandi, Md. Nasim, T. K. Nayak, J. M. Nelson, L. V. Nogach, J. Novak, G. Odyniec, A. Ogawa, K. Oh, A. Ohlson, V. Okorokov, E. W. Oldag, R. A. N. Oliveira, D. Olson, P. Ostrowski, M. Pachr, B. S. Page, S. K. Pal, Y. X. Pan, Y. Pandit, Y. Panebratsev, T. Pawlak, B. Pawlik, H. Pei, C. Perkins, W. Peryt, P. Pile, M. Planinic, J. Pluta, N. Poljak, J. Porter, C. B. Powell, N. K. Pruthi, M. Przybycien, P. R. Pujahari, J. Putschke, H. Qiu, S. Ramachandran, R. Raniwala, S. Raniwala, R. L. Ray, R. Redwine, C. K. Riley, H. G. Ritter, J. B. Roberts, O. V. Rogachevskiy, J. L. Romero, J. F. Ross, L. Ruan, J. Rusnak, N. R. Sahoo, P. K. Sahu, I. Sakrejda, S. Salur, A. Sandacz, J. Sandweiss, E. Sangaline, A. Sarkar, J. Schambach, R. P. Scharenberg, A. M. Schmah, B. Schmidke, N. Schmitz, T. R. Schuster, J. Seele, J. Seger, I. Selyuzhenkov, P. Seyboth, N. Shah, E. Shahaliev, M. Shao, B. Sharma, M. Sharma, S. S. Shi, Q. Y. Shou, E. P. Sichtermann, R. N. Singaraju, M. J. Skoby, D. Smirnov, N. Smirnov, D. Solanki, P. Sorensen, U. G. deSouza, H. M. Spinka, B. Srivastava, T. D. S. Stanislaus, S. G. Steadman, J. R. Stevens, R. Stock, M. Strikhanov, B. Stringfellow, A. A. P. Suaide, M. C. Suarez, M. Sumbera, X. M. Sun, Y. Sun, Z. Sun, B. Surrow, D. N. Svirida, T. J. M. Symons, A. Szanto de Toledo, J. Takahashi, A. H. Tang, Z. Tang, L. H. Tarini, T. Tarnowsky, J. H. Thomas, J. Tian, A. R. Timmins, D. Tlusty, M. Tokarev, S. Trentalange, R. E. Tribble, P. Tribedy, B. A. Trzeciak, O. D. Tsai, J. Turnau, T. Ullrich, D. G. Underwood, G. Van Buren, G. van Nieuwenhuizen, J. A. Vanfossen, Jr., R. Varma, G. M. S. Vasconcelos, F. Videb{\ae}k, Y. P. Viyogi, S. Vokal, A. Vossen, M. Wada, F. Wang, H. Wang, J. S. Wang, Q. Wang, X. L. Wang, Y. Wang, G. Webb, J. C. Webb, G. D. Westfall, C. Whitten Jr., H. Wieman, S. W. Wissink, R. Witt, Y. F. Wu, Z. Xiao, W. Xie, K. Xin, H. Xu, N. Xu, Q. H. Xu, W. Xu, Y. Xu, Z. Xu, L. Xue, Y. Yang, Y. Yang, P. Yepes, L. Yi, K. Yip, I-K. Yoo, M. Zawisza, H. Zbroszczyk, J. B. Zhang, S. Zhang, X. P. Zhang, Y. Zhang, Z. P. Zhang, F. Zhao, J. Zhao, C. Zhong, X. Zhu, Y. H. Zhu, Y. Zoulkarneeva, M. Zyzak

